Sampling-based Motion Planning for Active Multirotor System Identification

This paper reports on an algorithm for planning trajectories that allow a multirotor micro aerial vehicle (MAV) to quickly identify a set of unknown parameters. In many problems like self calibration or model parameter identification some states are only observable under a specific motion. These motions are often hard to find, especially for inexperienced users. Therefore, we consider system model identification in an active setting, where the vehicle autonomously decides what actions to take in order to quickly identify the model. Our algorithm approximates the belief dynamics of the system around a candidate trajectory using an extended Kalman filter (EKF). It uses sampling-based motion planning to explore the space of possible beliefs and find a maximally informative trajectory within a user-defined budget. We validate our method in simulation and on a real system showing the feasibility and repeatability of the proposed approach. Our planner creates trajectories which reduce model parameter convergence time and uncertainty by a factor of four.

==> graphics/propagation.eps_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'propagation.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{252bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.54665072)%
    \put(0,0){\includegraphics[width=\unitlength]{propagation.eps}}%
    \put(0.76719128,0.45554751){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t$}}}%
    \put(0.53423157,0.01446039){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sigmainertiak{0}$}}}%
    \put(0.30221703,0.04804605){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sigmainertiak{1}$}}}%
    \put(0.12454709,0.38387572){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sigmainertiak{2}$}}}%
    \put(0.06919319,0.48755928){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sigmainertiak{3}$}}}%
    \put(0.8729621,0.27358394){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sigmainertiak{0}$}}}%
    \put(0.78469757,0.3001723){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sigmainertiak{1}$}}}%
    \put(0.50673654,0.45200655){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sigmainertiak{2}$}}}%
    \put(0.38470406,0.51298394){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\sigmainertiak{3}$}}}%
  \end{picture}%
\endgroup%


==> graphics/propagation_viz.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'propagation_viz.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1100.32763672bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.46587473)%
    \put(-0.5452363,1.56837857){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{2.31200978\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{propagation_viz.pdf}}%
    \put(0.84833457,0.42108144){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{$\sigmastate_0$}}}}%
    \put(0.85973902,0.12143099){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{$\sigmastate_1$}}}}%
    \put(0.73346005,0.00685876){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{$\sigmastate_2$}}}}%
    \put(0.54246198,0.27566311){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{$\ldots$}}}}%
    \put(0.35003929,0.44899021){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{$\sigmastate_k$}}}}%
    \put(0.24134253,0.53712269){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{$\ldots$}}}}%
    \put(0.12975228,0.57531356){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{$\sigmastate_{\discreteendtime-1}$}}}}%
    \put(0.01023086,0.529749){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{$\sigmastate_\discreteendtime$}}}}%
    \put(-0.0014628,0.64507243){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(iii)}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{propagation_viz.pdf}}%
    \put(0.8752891,0.74813536){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{$\fullstatenominal_0$}}}}%
    \put(0.89913693,0.58225683){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{$\fullstatenominal_1$}}}}%
    \put(0.77361502,0.47111256){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{$\fullstatenominal_2$}}}}%
    \put(0.56484179,0.69371316){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{$\ldots$}}}}%
    \put(0.45173841,0.78772113){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{$\fullstatenominal_k$}}}}%
    \put(0.34744827,0.90963776){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{$\fullstatenominal_{k+1}$}}}}%
    \put(0.291631,0.96253207){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{$\ldots$}}}}%
    \put(0.24315813,0.99923927){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{$\fullstatenominal_{\discreteendtime-2}$}}}}%
    \put(0.09816758,1.01829032){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{$\fullstatenominal_{\discreteendtime-1}$}}}}%
    \put(0.0536732,0.98161268){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{$\fullstatenominal_\discreteendtime$}}}}%
    \put(-0.00249925,1.08749978){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(ii)}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{propagation_viz.pdf}}%
    \put(0.34563656,1.02711675){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.87171335,1.134015){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{$\flatstatenominalk{0}$}}}}%
    \put(0.89175288,0.98155369){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{$\flatstatenominalk{1}$}}}}%
    \put(0.77225203,0.86220838){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{$\flatstatenominalk{2}$}}}}%
    \put(0.54630521,1.07181569){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{$\ldots$}}}}%
    \put(0.44495281,1.18346499){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{$\flatstatenominalk{k}$}}}}%
    \put(0.33922331,1.29949137){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{$\flatstatenominalk{k+1}$}}}}%
    \put(0.04933084,1.38897466){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{$\flatstatenominalk{\discreteendtime-1}$}}}}%
    \put(0.07005006,1.26772234){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{$\flatstatenominalk{\discreteendtime}$}}}}%
    \put(0.28487493,1.34355763){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{$\ldots$}}}}%
    \put(0.23494794,1.37440403){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{$\flatstatenominalk{\discreteendtime-2}$}}}}%
    \put(-0.0016048,1.44377904){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{(i)}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{propagation_viz.pdf}}%
    \put(0.62977908,1.31204108){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t$}}}%
  \end{picture}%
\endgroup%

